Design of an embedded system with on-demand image capturing and transmission for remote agricultural monitoring

The ability to visually verify some element of a remotely controlled agricultural automation system through a photograph is valuable in many cases, not only in the operational phase of the system, but especially in the design and implementation phases. Owing to the remote location of many of the application sites, cellular technology is one enabling medium through which wireless transmission of the photographs could be realized. As data usage is a concern for systems using cellular technology, MQTT chosen over other protocols due to its lower message-to-header overhead. This paper outlines the hardware and firmware design of the LTE Cat-M1 enabled embedded system and the backend web development of the cloud-based web application to facilitate the receiving of the photograph. A satisfactory degree of implementation success was achieved in this project, with deployment to a production environment possible after further refinements.

==> firmware/modempreconfigATsequence.txt <==
AT+QCFG="nwscanseq",02,1	  // use the LTE Cat-M1 radio access technology (RAT), take effect immediately
AT+QCFG="nwscanmode",3,1	  // only allow the use of LTE RAT, take effect immediately
AT+QCFG="iotopmode",0,1		  // With the LTE RAT, only allow the use of Cat M1, take effect immediately
AT+CFUN=1,0			  // Allow full functionality to the mobile equipment, take effect without reset
AT+CGDCONT=1,"IP","telstra.m2m",, // packet data protocol type IP, set telstra.m2m as the access point
AT+COPS=1,2,"50501",8		  // Connect to the telstra network operator specified by 50501, use Cat M1


==> webpage/workinglatch.txt <==
$ 1 0.000005 10.20027730826997 50 5 50
t 240 160 240 112 1 -1 4.5270374772027955 -0.4727544134752044 40
r 240 160 240 224 0 500
r 352 112 352 288 0 10000
t 352 288 288 288 0 1 -4.526935805334874 0.0002014277624005743 125
g 176 352 176 384 0
g 288 304 288 384 0
g 352 352 352 384 0
w 176 352 176 336 0
w 288 272 240 272 0
w 176 288 176 272 0
w 176 272 240 272 0
w 240 272 240 224 0
w 256 112 352 112 0
w 464 112 352 112 0
w 128 112 224 112 0
R 96 112 80 112 0 0 40 5 0 0 0.5
w 128 112 96 112 0
g 480 144 480 176 0
f 416 320 352 320 32 1.5 0.09
f 112 304 176 304 32 1.5 0.09
w 176 336 176 320 0
w 352 352 352 336 0
w 352 288 352 304 0
s 416 320 464 320 0 1 true
s 112 304 112 272 0 1 true
R 112 224 112 192 0 0 40 3.3 0 0 0.5
R 464 320 464 256 0 0 40 3.3 0 0 0.5
w 112 272 112 224 0
368 480 80 400 80 0 0
368 416 320 416 352 0 0
368 112 304 112 336 0 0
174 480 144 480 96 1 50 0.48020000000000007 Resistance
207 480 80 512 80 4 Load
o 30 64 0 4099 0.0000762939453125 0.00009765625 0 2 30 3 On\sSwitch
o 29 64 0 4099 0.0000762939453125 0.00009765625 1 2 29 3 Off\sSwitch
o 28 64 0 4115 5 0.00078125 2 2 28 3 Load\sVoltage

